Variability-Aware Approximate Circuit Synthesis via Genetic Optimization

One of the major barriers that CMOS devices face at nanometer scale is increasing parameter variation due to manufacturing imperfections. Process variations severely inhibit the reliable operation of circuits, as the operational frequency at the nominal process corner is insufficient to suppress timing violations across the entire variability spectrum. To avoid variability-induced timing errors, previous efforts impose pessimistic and performance-degrading timing guardbands atop the operating frequency. In this work, we employ approximate computing principles and propose a circuit-agnostic automated framework for generating variability-aware approximate circuits that eliminate process-induced timing guardbands. Variability effects are accurately portrayed with the creation of variation-aware standard cell libraries, fully compatible with standard EDA tools. The underlying transistors are fully calibrated against industrial measurements from Intel 14nm FinFET in which both electrical characteristics of transistors and variability effects are accurately captured. In this work, we explore the design space of approximate variability-aware designs to automatically generate circuits of reduced variability and increased performance without the need for timing guardbands. Experimental results show that by introducing negligible functional error of merely $5.3\times 10^{-3}$, our variability-aware approximate circuits can be reliably operated under process variations without sacrificing the application performance.

==> data/device_calibration_IdVds_nmos.csv <==
tcad_vd,tcad_id_0.7v,tcad_id_0.6v,tcad_id_0.5v,tcad_id_0.4v,tcad_id_0.3v,exp_vd_0.7v,exp_id_0.7v,exp_vd_0.6v,exp_id_0.6v,exp_vd_0.5v,exp_id_0.5v,exp_vd_0.4v,exp_id_0.4v,exp_vd_0.3v,exp_id_0.3v
0,-5.99248E-14,-1.36E-14,-2.72566E-14,1.29663E-14,1.90932E-15,0.00798,0.104236695652174,0.00798,0.104236695652174,0.00798,0.104236695652174,0.00798,0.104236695652174,0.00798,0.104236695652174
0.035,7.19712,6.23,4.76458,2.66553,0.661138,0.01863,3.89844913043478,0.06122,10.2183717391304,0.06122,6.84435652173913,0.0346,2.41989391304348,0.08783,1.14660456521739
0.07,13.806,11.6,8.42044,4.17389,0.861554,0.03992,8.3237152173913,0.08251,13.3783695652174,0.09316,10.0027108695652,0.09316,4.94161956521739,0.15171,1.34785760869565
0.105,19.7318,16.1,10.9607,4.90666,0.940892,0.06654,12.9590086956522,0.11445,17.1693717391304,0.15171,13.3679608695652,0.15171,5.98719130434783,0.23688,1.5226552173913
0.14,24.8904,19.6,12.5514,5.29419,1.00711,0.09316,17.8052152173913,0.15703,21.1696434782609,0.22091,15.6771847826087,0.23156,6.8187,0.31141,1.53468456521739
0.175,29.216,22.2,13.51,5.58132,1.07412,0.1251,22.6506,0.21027,24.7465826086957,0.28479,16.7219347826087,0.30608,7.22920434782609,0.39125,1.54591043478261
0.21,32.68,23.9,14.1596,5.83507,1.14056,0.14639,26.0214652173913,0.27947,27.6884543478261,0.35399,17.3441739130435,0.38593,7.63893260869565,0.46046,1.71268695652174
0.245,35.3179,25.1,14.6822,6.06424,1.20504,0.17833,29.6016,0.34335,29.1549847826087,0.42319,18.1772804347826,0.45513,7.83939130434783,0.52966,1.72310934782609
0.28,37.2547,26,15.1394,6.2774,1.26723,0.22624,34.4445652173913,0.40722,29.9888673913043,0.48707,18.5893826086957,0.52433,8.03985,0.59354,1.89790695652174
0.315,38.689,26.8,15.5499,6.47782,1.32694,0.27947,37.8106369565217,0.46578,30.6127043478261,0.54563,18.7914391304348,0.58289,8.03103913043478,0.64677,1.90592804347826
0.35,39.813,27.4,15.9223,6.66155,1.38438,0.3327,40.333147826087,0.52966,31.2357195652174,0.59354,18.9950934782609,0.64677,8.23227391304348,0.7,1.91394456521739
0.385,40.7485,28,16.2643,6.83329,1.43995,0.39125,42.0113673913043,0.58821,31.8595108695652,0.64677,19.1979717391304,0.7,8.43515217391304,,
0.42,41.5605,28.5,16.5782,6.99835,1.49421,0.44981,43.2678065217391,0.64144,32.0623891304348,0.7,19.40085,,,,
0.455,42.2837,29,16.8717,7.15732,1.54743,0.51369,44.1016891304348,0.7,32.2644456521739,,,,,,
0.49,42.9372,29.4,17.1483,7.3103,1.59978,0.57757,44.7247043478261,,,,,,,,
0.525,43.5319,29.8,17.4089,7.45616,1.65134,0.63612,45.3485413043478,,,,,,,,
0.56,44.0759,30.2,17.6529,7.59463,1.70217,0.7,45.7608260869565,,,,,,,,
0.595,44.5758,30.5,17.8841,7.72839,1.75236,,,,,,,,,,
0.63,45.0389,30.9,18.1066,7.85906,1.80198,,,,,,,,,,
0.665,45.471,31.2,18.322,7.98747,1.85111,,,,,,,,,,
0.7,45.8784,31.5,18.5313,8.114,1.8998,,,,,,,,,,


==> data/device_calibration_IdVds_pmos.csv <==
tcad_vd,tcad_id_0.7v,tcad_id_0.6v,tcad_id_0.5v,tcad_id_0.4v,tcad_id_0.3v,exp_vd_0.7v,exp_id_0.7v,exp_vd_0.6v,exp_id_0.6v,exp_vd_0.5v,exp_id_0.5v,exp_vd_0.4v,exp_id_0.4v,exp_vd_0.3v,exp_id_0.3v
0,-3.53562E-14,-5.12948E-15,-6.48497E-15,-6.57072E-15,-9.06969E-15,-0.7,42.3529,-0.7,29.3294,-0.7,17.2588,-0.7,7.41177,-0.7,1.69412
-0.035,5.55628,4.82442,3.70885,2.06752,0.485002,-0.60019,40.9765,-0.60019,28.4294,-0.60019,16.5706,-0.60019,7.04116,-0.60019,1.58823
-0.07,10.803,9.18688,6.73049,3.33591,0.660634,-0.50038,39.2824,-0.50038,27.2647,-0.50038,15.8823,-0.50038,6.6706,-0.50038,1.42941
-0.105,15.6815,13.0042,9.00638,4.01804,0.736517,-0.40057,36.7941,-0.40057,25.9412,-0.40057,15.0882,-0.40057,6.24704,-0.40057,1.32353
-0.14,20.1326,16.2079,10.5784,4.40075,0.793813,-0.30076,33.3,-0.30076,23.7706,-0.30076,13.9765,-0.30076,5.77057,-0.30076,1.16471
-0.175,24.0971,18.7626,11.6037,4.67315,0.851143,-0.20095,26.4706,-0.20095,19.8,-0.20095,12.1235,-0.20095,5.02941,-0.20095,1.00588
-0.21,27.5226,20.6894,12.2975,4.90942,0.909917,-0.10114,15.353,-0.10114,12.2294,-0.09981,8.15293,-0.10114,3.75882,-0.10114,0.741177
-0.245,30.3763,22.0871,12.8281,5.1308,0.969643,0.00266,-0.211765,0.00266,-0.211765,0.00266,-0.211765,0.00266,-0.211765,0.00266,-0.211765
-0.28,32.6602,23.1114,13.2798,5.34046,1.02945,,,,,,,,,,
-0.315,34.4303,23.9104,13.6861,5.53938,1.08875,,,,,,,,,,
-0.35,35.7928,24.5808,14.0599,5.72943,1.14734,,,,,,,,,,
-0.385,36.8728,25.1727,14.409,5.9118,1.20521,,,,,,,,,,
-0.42,37.7723,25.711,14.7378,6.08712,1.26236,,,,,,,,,,
-0.455,38.5561,26.2063,15.0479,6.25563,1.31882,,,,,,,,,,
-0.49,39.2597,26.6659,15.3404,6.41824,1.37462,,,,,,,,,,
-0.525,39.9012,27.0961,15.6189,6.57565,1.42985,,,,,,,,,,
-0.56,40.491,27.4996,15.8858,6.72875,1.48459,,,,,,,,,,
-0.595,41.0371,27.881,16.1434,6.87833,1.53895,,,,,,,,,,
-0.63,41.547,28.2452,16.393,7.02465,1.59296,,,,,,,,,,
-0.665,42.0273,28.5951,16.635,7.16794,1.64662,,,,,,,,,,
-0.7,42.4846,28.9324,16.8695,7.3083,1.69994,,,,,,,,,,


==> data/device_calibration_IdVgs.csv <==
nmos_vg_exp_lin,nmos_id_exp_lin,nmos_vg_exp_sat,nmos_id_exp_sat,nmos_vg_tcad_lin,nmos_id_tcad_lin,nmos_vg_tcad_sat,nmos_id_tcad_sat,pmos_vg_exp_lin,pmos_id_exp_lin,pmos_vg_exp_sat,pmos_id_exp_sat,pmos_vg_tcad_lin,pmos_id_tcad_lin,pmos_vg_tcad_sat,pmos_id_tcad_sat
0,7.70632E-05,0,0.000476038,0,9.76865E-05,0,0.000320597,0,0.000123557,0,0.000363486,0,0.000101395,0,0.000379215
0.0498,0.000573044,0.0498,0.00224534,0.035,0.000294498,0.035,0.00096416,-0.0498,0.000388845,-0.0498,0.00154951,-0.035,0.000297526,-0.035,0.00112726
0.10102,0.00330897,0.10102,0.011718,0.07,0.000885333,0.07,0.00288484,-0.10102,0.00186526,-0.09959,0.00822415,-0.07,0.000869737,-0.07,0.00332114
0.14939,0.0153466,0.14939,0.0491181,0.105,0.00264944,0.105,0.0085622,-0.14939,0.00925433,-0.15081,0.0401213,-0.105,0.00252772,-0.105,0.00966321
0.20061,0.0748677,0.20061,0.212946,0.14,0.00787409,0.14,0.0251119,-0.20061,0.0474892,-0.20061,0.171034,-0.14,0.00728001,-0.14,0.0276174
0.25041,0.278885,0.25041,0.716913,0.175,0.0231608,0.175,0.072312,-0.25041,0.186077,-0.25041,0.61598,-0.175,0.0206596,-0.175,0.0767972
0.3002,0.834385,0.3002,2.00503,0.21,0.0669818,0.21,0.201406,-0.3002,0.595555,-0.3002,1.78182,-0.21,0.057156,-0.21,0.204285
0.35,1.81212,0.35,4.58042,0.245,0.187404,0.245,0.526371,-0.35,1.36054,-0.35,4.00248,-0.245,0.151058,-0.245,0.506188
0.3998,3.16096,0.3998,8.40434,0.28,0.489432,0.28,1.23931,-0.40122,2.49637,-0.3998,7.46879,-0.28,0.368671,-0.28,1.13291
0.45102,4.58042,0.45102,13.4749,0.315,1.05279,0.315,2.51889,-0.44959,3.61739,-0.44959,11.7747,-0.315,0.795235,-0.315,2.24221
0.50081,5.89844,0.50081,18.8785,0.35,1.89181,0.35,4.39386,-0.50081,4.73751,-0.49939,17.0622,-0.35,1.46199,-0.35,3.92457
0.54919,7.10042,0.55061,25.5722,0.385,2.95075,0.385,6.87831,-0.55061,5.60755,-0.54919,22.7255,-0.385,2.31091,-0.385,6.17912
0.60041,8.12568,0.60041,32.3801,0.42,4.08759,0.42,9.92011,-0.60041,6.52639,-0.60041,28.7755,-0.42,3.222,-0.42,8.95337
0.6502,9.14358,0.6502,38.3266,0.455,5.19148,0.455,13.4372,-0.6502,7.34393,-0.6502,35.2281,-0.455,4.09659,-0.455,12.1765
0.7,9.94779,0.7,45.3651,0.49,6.20287,0.49,17.3533,-0.7,7.85624,-0.7,41.6976,-0.49,4.88588,-0.49,15.7795
,,,,0.525,7.1005,0.525,21.5856,,,,,-0.525,5.57688,-0.525,19.6977
,,,,0.56,7.88427,0.56,26.0846,,,,,-0.56,6.17423,-0.56,23.8826
,,,,0.595,8.56385,0.595,30.7968,,,,,-0.595,6.68839,-0.595,28.2873
,,,,0.63,9.15227,0.63,35.6893,,,,,-0.63,7.13128,-0.63,32.8766
,,,,0.665,9.66276,0.665,40.7241,,,,,-0.665,7.51398,-0.665,37.6191
,,,,0.7,10.1073,0.7,45.8784,,,,,-0.7,7.84622,-0.7,42.4846


==> data/variability_calibration/nmos_black.csv <==
#
316.3, 69.8379
1439.8700000000001,870.644

==> data/variability_calibration/nmos_circles.csv <==
1063.01,614.758
1073.56,616.076
960.548,544.385
936.785,522.842
920.516,514.491
945.138,553.619
1000.12,583.981
997.033,567.711
991.764,565.513
800.463,438.389
982.09,569.469
986.927,572.549
822.448,444.107
1119.28,669.728
809.259,450.284
996.602,575.187
1010.67,602.004
1001,573.429
1032.65,590.134
976.817,542.628
926.671,532.954
961.426,539.551
1035.29,592.331
923.592,510.092
927.55,520.644
881.386,496.448
913.042,501.726
887.541,497.327
946.456,543.946
957.911,545.268
953.051,528.999
1069.16,611.677
856.309,485.456
856.749,481.061
1140.41,688.219
1052.45,602.883
959.229,554.059
838.722,442.349
819.816,449.844
905.129,521.523
867.757,471.388
901.61,500.407
967.143,556.7
1004.51,582.223
1011.55,586.178
1018.58,615.637
1047.61,623.564
1063.88,608.161
1110.93,639.833
907.766,518.886
1011.99,586.618
902.928,499.528
1193.17,710.641
1054.21,594.972
904.69,507.455
869.954,467.872
1058.61,601.565
1047.61,601.565
909.084,496.887
978.135,552.301
880.507,478.863
965.385,555.821
919.198,509.653
990.439,560.216
1100.38,645.108
954.832,554.059
903.807,524.164
946.017,544.385
986.488,557.139
918.758,525.922
1020.34,573.868
1013.31,595.412
915.679,515.37
877.427,461.275
1129.83,684.699
1043.2,618.729
959.661,544.825
1010.22,602.004
1119.72,659.615
928.429,533.394
1064.76,644.668
1011.55,583.981
896.773,505.258
1006.71,571.67
994.401,571.67
930.63,522.842
1036.6,592.331
1073.12,633.676
860.268,477.541
909.084,519.326
896.773,491.174
997.481,566.392
1008.91,587.497
1049.38,626.64
1009.35,573.429
935.024,541.309
1019.9,594.972
1029.58,602.444
1219.98,737.036
788.16,409.814
914.36,498.645
779.368,409.374
1141.73,674.147
1092.46,642.91
883.144,490.734
957.464,512.29
1019.02,591.892
845.316,455.558
869.514,479.303
957.464,537.353
797.834,421.684
1128.08,664.893
1113.13,656.539
925.353,531.196
1036.17,601.125
1041.45,608.161
1052.45,621.806
939.422,548.784
843.119,454.679
1011.55,585.299
1062.57,608.601
876.549,470.948
916.557,524.604
971.101,535.156
953.051,550.543
1165.91,673.707
987.806,570.348
877.427,496.008
1144.36,682.941
1084.11,637.632
1064.76,627.959
1129.39,667.97
905.129,496.887
1047.61,585.299
909.523,532.954
985.17,561.118
838.722,469.19
1002.76,581.34
1107.41,661.817
981.643,566.832
1084.11,651.265
918.758,530.317
1010.22,571.227
993.961,587.936
968.9,563.316
891.939,503.044
840.036,469.63
924.474,530.757
1063.01,617.85
937.664,538.232
976.378,588.815
887.981,498.645
1008.91,588.376
905.129,497.327
992.204,558.458
1126.76,684.699
1099.06,643.789
982.529,579.582
812.781,429.156
932.387,532.075
1031.77,611.238
947.774,543.506
931.948,516.689
815.853,440.587
1195.37,720.315
921.834,526.801
914.8,514.052
1027.81,593.214
987.367,580.461
928.429,531.196
884.462,501.726
1015.07,603.766
884.462,486.335
1168.11,692.614
933.706,531.196
1020.78,590.573
958.351,564.195
996.602,575.626
850.154,476.222
889.299,500.407
938.104,525.043
1205.92,714.158
828.612,456.88
1174.7,710.641
1024.3,605.085
950.414,530.317
908.205,507.455
942.497,532.075
1048.06,587.497
947.774,536.035
962.745,524.604
877.427,501.286
1024.74,603.323
1002.32,593.654
1051.57,600.246
854.552,466.11
1015.51,590.573
1124.12,649.946
757.802,437.51
974.616,570.788
1084.99,632.358
890.617,510.532
1099.06,646.866
938.982,525.483
1066.52,602.883
891.496,522.842
883.144,485.456
1194.49,699.65
868.636,463.473
1074.44,633.237
926.232,521.084
1084.99,622.245
971.101,567.271
899.852,518.447
973.737,533.833
967.582,544.825
854.112,482.38
882.265,473.146
1030.01,590.134
968.453,570.348
1044.96,607.722
906.887,503.044
991.325,556.26
1088.95,631.918
1099.06,650.825
1037.05,612.556
1039.25,605.964
938.104,518.007
959.229,555.821
917.879,556.26
1087.19,627.519
983.844,573.429
957.029,559.337
815.422,455.558
976.817,546.147
1022.98,587.936
964.059,545.268
928.429,512.729
1131.59,659.615
991.325,572.989
918.319,496.887
859.389,482.819
1048.06,634.995
1065.64,609.04
1062.57,612.117
873.912,474.025
989.128,568.59
957.464,558.018
1082.35,633.676
1071.36,627.519
767.034,405.854
980.772,554.498
1001,547.026
1050.69,598.488
941.619,529.438
986.041,576.945
1018.58,585.739
977.249,572.549
1010.67,575.626
883.144,497.327
988.238,564.634
905.568,498.645
897.652,519.326
1025.18,573.429
797.395,420.805
1085.87,626.201
873.034,488.537
925.353,521.523
957.911,538.232
995.723,594.093
958.79,542.188
982.529,569.029
987.806,570.788
906.447,508.774
951.293,540.43
990.886,565.953
901.61,505.258
973.298,565.513
1049.82,607.722
894.576,503.044
1021.66,595.412
907.766,495.129
1025.61,591.452
899.852,501.726
1066.96,624.882
966.256,551.422
1051.13,611.238
1014.19,590.573
1073.56,628.402
870.833,489.416
1047.61,605.524
1016.82,587.936
916.118,487.214
1028.26,577.824
1032.2,566.392
1098.18,642.91
924.474,532.954
1009.35,572.549
914.8,510.092
1014.19,573.429
1107.85,645.987
826.846,458.638
936.346,515.37
833.006,466.549
796.955,419.043
966.703,567.711
914.36,542.188
824.214,455.997
975.934,576.945
1035.73,613.875
867.317,469.63
857.188,474.464
959.229,542.628
998.359,587.936
1128.51,677.667
945.577,537.353
1051.57,618.29
987.367,559.337
1000.12,576.945
789.921,427.837
1070.92,638.511
979.014,572.549
1059.05,617.411
1094.66,660.938
1063.88,619.169
1023.86,596.73
930.63,529.878
1050.26,610.798
963.184,541.309
1057.73,614.758
1040.57,624.882
1044.96,591.452
1096.86,644.229
1185.26,679.864
955.71,521.523
1037.49,580.021
862.041,487.654
930.19,506.137
918.758,496.448
853.226,482.38
938.104,519.326
1083.23,631.918
931.948,530.757
950.414,554.938
864.677,491.174
1153.6,704.484
953.051,558.897
852.351,463.473
985.609,573.429
943.82,541.748
1008.91,588.815
1023.41,600.686
861.601,495.129
784.644,410.693
959.661,551.861
712.078,372.863
1140.84,667.97
901.61,525.043
1017.27,609.48
936.346,562.876
1000.12,576.066
1006.27,589.694
871.272,488.976
995.28,563.755
1079.71,644.668
864.677,468.311
825.092,467.872
1007.15,586.178
1077.95,645.108
971.54,547.026
809.706,449.405
892.818,491.613
1095.54,639.394
851.025,474.025
1042.77,579.582
1055.53,616.955
874.352,488.537
1006.27,555.821
1084.99,660.055
1075.76,637.193
918.319,527.68
893.697,483.259
912.163,524.164
958.79,535.595
986.041,577.824
836.085,449.405
933.266,507.455
1011.11,580.021
1128.95,651.265
926.671,534.273
862.48,498.206
964.059,547.026
1175.14,699.21
902.489,481.501
763.958,405.415
957.464,545.708
1021.22,609.48
895.015,499.968
1004.08,573.429
941.619,535.595
833.006,451.163
984.291,550.982
1059.05,612.996
876.549,478.424
1012.87,591.892
1044.52,588.376
998.359,566.392
863.359,468.311
936.346,545.708
1147,670.167
971.101,566.832
948.214,544.385
1122.36,667.091
949.536,556.26
1078.39,621.806
930.63,525.483
914.36,525.483
947.335,545.708
1100.38,632.358
1006.27,582.662
992.636,592.331
973.737,562.437
803.99,430.478
947.774,525.483
1110.05,645.987
942.497,557.139
927.55,549.224
897.212,500.847
966.256,550.103
866.878,465.67
868.196,505.697
971.101,547.466
918.319,547.906
924.474,526.801
950.414,528.999
780.678,411.572
901.171,481.061
1003.63,590.573
917.879,519.326
940.74,523.281
1001.88,571.67
1077.07,599.807
995.28,570.788
989.567,564.195
1038.37,612.117
1032.65,587.497
1156.23,689.537
886.223,503.484
947.335,534.716
1041.45,624.003
923.592,526.801
1047.18,584.42
972.419,528.12
784.205,432.236
993.961,571.227
953.953,542.628
934.145,530.757
1134.67,667.091
914.8,507.455
888.86,510.092
973.298,552.301
909.963,515.81
1008.47,566.832
929.747,530.317
958.79,550.103
909.084,513.612
994.836,580.9
994.836,575.626
1062.57,602.004
931.509,513.173
984.291,556.7
855.423,477.102
886.223,504.363
958.79,551.861
957.464,541.748
1134.67,686.017
909.963,508.334
981.643,578.703
1063.44,624.443
805.747,444.986
1121.92,677.227
927.55,527.68
920.955,514.491
921.834,514.052
1109.17,646.426
973.737,558.018
1016.39,582.662
1063.88,620.927
874.791,483.698
926.232,505.697
1125.44,665.333
1138.63,687.34
857.62,475.343
898.974,495.129
950.854,542.188
898.974,506.137
1012.87,578.263
983.844,560.655
1029.14,604.645
775.409,427.837
729.661,377.262
910.841,507.455
1038.8,602.004
1181.74,681.622
980.772,560.655
920.076,510.971
902.489,497.327
901.171,497.327
991.764,568.151
979.446,554.059
1027.38,602.004
943.38,536.914
1088.51,626.64
946.456,526.362
857.62,485.017
979.014,550.982
1033.09,629.281
964.059,567.271
1156.23,689.537
931.948,541.748
1026.5,576.066
933.706,539.111
943.38,525.043
1098.62,678.106
915.239,503.923
1161.51,673.248
1118.4,654.341
1051.57,616.516
734.059,376.383
982.09,576.945
1027.81,596.291
924.914,512.729
1169.86,700.529
906.008,510.971
1002.76,591.452
1039.25,617.411
989.128,559.776
959.661,546.147
911.724,518.886
963.184,554.498
966.256,564.634
1021.66,585.299
1259.13,770.45
916.997,505.258
927.111,511.411
1058.61,631.918
854.991,472.706
941.619,516.689
902.928,508.774
1111.37,645.547
1014.62,606.843
859.821,458.638
1071.36,642.471
1012.87,572.989
1063.88,642.031
917.879,514.491
997.92,574.308
974.616,570.788
944.259,528.559
1032.2,600.246
802.232,424.761
927.111,528.12
952.172,549.664
864.677,479.303
968.021,550.982
927.111,538.672
797.834,445.425
851.025,455.997
938.982,520.205
1040.57,611.238
839.6,466.993
758.242,396.62
916.118,535.595
1080.15,623.124
975.934,550.982
1014.19,598.049
968.9,580.9
1068.28,626.201
876.549,521.523
882.265,503.923
804.429,445.425
933.266,532.515
1011.99,600.686
1008.47,570.348
992.204,552.301
774.97,419.926
1024.74,611.238
1011.11,586.178
914.36,531.196
909.084,517.568
892.818,500.407
979.893,545.268
945.577,525.922
997.481,572.989
887.541,494.25
824.645,453.8
1136.87,681.183
986.488,567.271
899.852,514.931
946.456,521.963
1085.43,635.435
1088.95,631.039
890.617,510.532
650.947,342.969
879.189,477.984
929.308,512.29
1121.48,647.745
979.893,545.708
1086.31,644.668
876.988,479.303
1106.09,641.592
923.152,543.067
913.482,532.075
917.44,534.273
827.293,441.47
864.677,501.726
912.603,492.053
1130.72,659.615
985.609,576.066
1071.36,628.402
924.035,504.818
944.698,531.636
878.306,502.165
1084.99,622.245
1065.2,601.565
947.774,539.99
904.69,501.726
956.15,551.422
1047.18,594.972
954.392,516.249
1075.76,616.955
902.928,510.971
1078.39,632.797
1023.41,601.125
1022.98,584.86
1147,663.135
895.015,497.766
1005.83,595.851
1101.7,659.176
1091.14,657.857
824.645,437.95
1072.24,603.323
887.541,498.206
929.308,520.644
936.346,542.628
989.567,572.989
909.963,520.644
917.879,499.089
979.893,572.549
961.858,563.755
893.697,516.249
873.034,520.644
933.266,534.273
1031.33,588.815
993.961,561.558
855.423,454.679
1008.47,585.299
944.698,530.757
968.453,561.118
844.43,486.335
967.582,560.216
1132.47,671.49
1043.2,620.927
930.19,522.402
1068.72,630.16
801.349,432.236
1071.8,631.479
860.268,458.638
931.069,519.765
869.075,474.025
978.575,570.788
953.49,536.474
998.359,593.654
1033.09,603.766
1011.55,563.316
960.108,541.748
1021.22,589.255
952.172,543.946
1247.26,754.184
986.927,568.59
858.506,475.783
786.841,426.958
909.084,505.697
1044.52,603.766
914.8,499.528
878.306,464.352
1158.88,678.106
1113.57,665.333
950.854,545.268
1108.73,655.22
1106.97,629.281
960.548,568.59
1044.08,602.883
906.887,516.249
971.54,562.876
1001,590.573
1079.71,618.29
966.703,560.655
906.447,514.931
992.636,597.609
948.653,516.249
1025.18,586.178
960.548,545.268
1012.42,570.348
994.401,585.739
940.74,536.474
1031.33,602.004
1081.47,631.039
1059.93,608.601
922.273,526.801
1015.95,579.582
926.671,527.68
987.367,551.861
1073.12,649.063
1130.72,669.288
963.623,549.224
1050.69,613.875
1263.97,769.131
1066.52,625.322
876.988,496.448
825.532,462.154
935.024,548.345
1027.38,584.86
1098.62,661.377
1075.76,627.519
996.162,565.513
849.275,446.744
994.836,568.151
970.654,552.74
979.014,561.558
910.841,507.016
1141.73,677.667
1087.63,632.797
924.914,511.85
843.119,457.759
1068.72,622.685
1042.33,600.246
943.38,507.016
777.171,423.882
972.419,552.301
855.87,462.594
820.251,447.183
1161.51,698.331
970.222,549.224
1144.8,679.425
1054.65,609.04
1076.63,618.729
869.514,486.775
1047.18,616.955
1027.38,608.161
938.104,525.043
951.733,512.729
1009.79,592.775
939.422,533.833
890.617,506.576
1033.53,606.843
1003.2,576.505
948.653,535.156
901.61,510.532
780.246,415.967
979.893,532.515
955.71,554.498
869.075,493.371
1147.44,683.38
1120.6,680.304
1045.84,588.815
977.249,571.67
969.34,562.876
1119.72,654.781
874.352,494.69
781.125,419.487
857.188,470.069
1052.89,602.444
979.893,564.195
1028.26,582.662
1104.77,645.987
959.229,543.946
1019.02,583.981
895.455,523.281
1071.8,620.048
1009.79,564.634
1069.6,612.117
998.359,570.788
1103.89,650.825
927.99,529.878
977.696,557.579
1278.04,769.571
935.903,544.385
850.154,482.38
947.335,547.026
897.212,492.932
1084.11,638.511
1090.7,650.825
963.184,546.147
1071.36,637.632
1062.57,623.564
983.844,561.118
948.653,527.241
973.737,549.224
969.34,561.997
1041.89,619.608
909.523,509.653
1023.86,600.246
967.582,564.195
1120.16,655.66
933.706,521.963
847.078,474.025
966.703,552.74
983.844,554.938
1106.53,647.745
891.496,488.537
982.09,549.224
927.55,529.878
864.238,478.424
1055.53,610.798
960.108,558.018
908.644,519.326
1056.41,627.08
1084.11,646.866
1052.89,615.197
960.987,578.263
1078.39,637.632
1103.01,628.842
934.584,524.604
940.74,527.68
989.128,563.755
1183.5,701.408
1103.89,649.946
976.817,572.989
895.015,491.174
1059.49,610.798
859.821,461.275
1187.45,719.436
903.368,534.716
1000.12,567.271
1112.25,650.825
931.069,505.258
1072.24,634.116
1099.94,639.833
971.101,553.18
895.894,513.173
1016.39,587.057
1173.38,684.259
1008.03,591.892
1009.79,576.505
1236.71,740.112
1097.3,638.955
775.409,394.423
980.772,550.982
1033.53,592.331
887.541,496.448
890.617,492.932
980.332,569.909
997.481,563.755
1003.63,577.824
925.353,539.551
1127.64,680.304
956.15,541.309
955.263,541.748
965.824,549.664
1016.82,601.565
851.911,445.865
917.44,535.156
1190.09,718.113
1092.9,640.713
850.154,477.984
1197.57,725.149
837.403,446.744
1086.31,648.624
955.71,523.281
1152.72,689.977
1059.93,596.73
1049.38,629.721
890.617,501.726
852.351,462.154
760.439,419.043
953.953,538.672
955.263,552.301
918.758,518.007
916.557,519.326
889.299,490.295
1012.42,605.524
1064.76,620.048
928.868,534.716
1125,653.023
865.117,471.388
1019.02,580.021
1025.61,585.299
990.007,569.029
960.548,540.869
938.982,550.543
1179.1,694.811
1040.57,604.645
946.456,545.268
899.413,514.931
1008.47,590.573
1167.22,686.9
992.636,569.029
1046.3,606.843
1122.36,653.902
870.393,469.19
1179.1,670.167
968.9,561.997
902.928,486.775
1059.93,628.402
932.387,505.258
854.991,480.182
1021.66,593.654
840.036,470.509
970.222,538.232
930.63,523.281
950.854,553.619
902.049,492.492
887.981,494.25
1031.33,598.049
1006.71,571.67
908.205,511.85
1077.07,649.946
938.982,561.118
953.953,525.483
968.9,570.788
1054.65,601.565
1086.31,649.063
1030.89,602.444
812.781,442.349
866.878,474.025
1048.5,592.331
1031.33,592.331
888.42,484.577
1096.86,620.487
1122.36,651.265
1052.45,630.16
1212.07,734.838
963.184,543.506
986.927,570.348
1058.61,623.124
992.204,578.703
814.543,442.788
983.412,574.747
910.402,518.447
1068.28,608.601
1200.2,711.081
984.73,543.067
965.824,561.997
1050.26,605.524
1047.18,623.124
1032.65,576.505
975.048,579.142
1004.95,589.255
951.293,553.619
879.628,470.948
882.265,503.484
1031.77,592.775
1014.19,583.981
1138.63,683.38
931.069,537.793
931.509,533.833
926.232,523.725
882.704,498.645
881.386,488.537
1100.82,668.409
1099.94,650.825
946.456,542.188
1066.96,608.161
997.481,562.437
1019.9,608.161
1031.77,609.919
998.799,591.892
867.757,479.303
1219.55,730
1156.68,696.13
969.779,546.147
982.09,550.103
877.867,492.053
929.308,533.833
990.886,568.59
984.291,557.579
973.737,561.118
1128.51,682.501
927.99,521.523
987.367,572.989
840.922,458.638
1029.14,580.021
883.144,506.137
942.941,518.886
906.008,521.084
1022.98,578.703
950.414,545.268
858.506,487.654
1051.57,636.753
912.603,516.249
1118.4,659.176
899.852,499.089
865.556,480.621
1037.05,610.798
1037.49,620.048
863.359,474.025
1137.31,669.288
955.263,548.784
958.351,561.118
997.481,600.246
869.075,510.532
1017.7,583.981
1046.3,588.376
1100.38,663.135
938.543,517.128
1028.7,589.255
1000.56,585.739
1109.17,656.099
909.084,521.084
1033.97,594.093
994.401,572.549
800.463,446.304
922.273,516.689
987.806,552.74
1128.51,674.586
1019.02,584.86
1059.93,629.281
734.059,391.331
954.832,560.216
985.609,569.029
931.509,543.506
965.824,535.156
964.946,558.897
902.049,515.81
994.836,538.672
1033.53,612.996
819.816,435.313
1034.41,616.076
902.489,509.653
914.8,513.612
1041.89,615.637
887.102,492.932
917.879,513.612
1021.22,591.013
936.785,539.111
966.256,553.619
1026.5,612.117
1041,616.955
787.72,413.769
851.472,466.549
900.731,503.484
975.934,548.345
947.774,534.716
746.81,402.338
1038.37,611.238
1069.6,631.918
934.145,540.869
1054.65,618.729
949.096,570.788
1010.22,604.645
1095.1,662.696
876.988,465.67
932.387,539.551
1039.25,592.775
1019.02,590.134
946.895,545.708
1098.62,642.031
1035.29,605.964
919.637,509.213
1014.19,587.497
911.724,513.612
980.772,561.118
946.017,542.188
1124.56,671.49
1066.52,620.487
912.163,511.411
1072.24,654.341
964.946,559.776
897.212,515.81
1131.59,677.667
1142.17,675.026
985.17,574.308
909.523,499.528
1065.64,631.039
979.446,559.337
1025.61,588.815
1064.76,611.238
1029.14,611.677
960.108,564.634
952.611,555.821
974.616,576.945
878.306,479.303
913.042,507.895
1001.88,589.694
1023.41,584.42
1017.27,612.996
1020.34,608.601
1078.83,623.564
1104.33,642.91
998.799,560.216
979.014,564.634
967.143,553.619
907.326,488.976
951.293,543.506
904.246,511.411
950.854,542.188
944.698,543.067
894.136,512.729
902.049,496.448
782.879,418.604
1045.39,608.601
898.534,485.456
983.844,575.187
981.643,528.559
1154.48,677.227
1048.5,617.411
944.698,527.68
881.386,481.501
1059.93,600.246
987.367,578.263
855.87,472.267
951.733,547.906
991.764,571.227
1049.82,606.403
1065.64,645.987
949.975,547.906
910.841,503.484
1021.22,605.524
851.025,461.715
867.317,489.416
749.889,403.656
972.851,555.377
942.058,537.353
886.223,497.766
934.584,525.922
1134.67,660.055
1058.61,605.524
966.256,569.469
1151.83,691.735
928.868,525.043
1041.45,622.685
946.895,533.394
969.34,578.703
927.111,507.895
869.075,469.63
1046.74,624.443
981.643,543.067
1013.75,575.626
1027.38,603.323
869.514,484.138
903.807,511.411
1031.33,583.102
996.602,564.195
1000.56,586.178
899.852,503.484
1102.14,640.273
1067.84,616.076
934.145,536.474
951.293,569.029
932.387,528.12
1032.65,594.533
952.172,537.353
933.706,524.164
1090.7,638.511
1035.73,594.093
952.611,539.99
1019.46,598.928
991.325,568.151
1016.82,594.972
923.152,544.825
1068.28,626.64
899.413,492.932
1033.53,606.843
1113.13,649.946
947.335,539.99
1032.2,581.779
926.232,515.81
1124.12,647.305
1097.74,625.322
891.939,496.008
1145.69,678.546
991.325,568.59
956.15,540.43
973.298,554.059
1089.38,622.685
954.392,528.12
1179.54,730.439
986.927,558.018
960.108,563.755
1108.73,637.193
987.806,574.747
836.964,485.896
954.832,546.587
1004.95,592.775
845.316,474.904
827.733,461.275
873.034,482.38
935.903,538.232
944.259,542.188
1070.92,616.076
1076.63,624.882
932.827,543.506
1077.51,620.927
865.995,492.932
942.941,547.026
1153.6,682.941
874.352,469.19
1024.3,591.013
953.051,527.241
956.15,553.18
908.644,513.612
1034.41,595.412
1060.81,611.677
992.204,581.34
1170.31,710.202
956.589,536.474
951.293,553.619
1004.08,575.187
1078.39,625.322
946.017,545.268
1150.96,668.409
1050.69,621.806
882.704,489.855
974.177,557.139
1071.8,620.048
958.79,547.466
1130.72,679.864
962.745,547.466
975.048,561.997
1003.2,577.824
952.172,561.118
846.199,461.715
1070.48,634.116
1020.34,588.376
812.342,431.357
987.806,558.458
930.63,535.595
898.091,511.85
847.078,472.267
906.008,537.353
1121.48,652.144
828.172,462.594
840.036,471.388
925.793,540.43
946.017,548.784
1031.33,579.142
1040.57,603.323
983.412,557.139
927.99,517.128
920.516,525.043
1024.3,601.125
895.455,493.811
982.529,568.59
858.506,468.311
979.014,556.26
938.104,514.931
912.163,529.438
886.663,488.976
934.584,522.402
968.453,559.337
1069.6,645.108
1051.13,606.403
885.341,476.662
883.583,491.613
1059.93,604.206
852.351,467.432
1114.89,638.511
1040.57,612.556
977.696,532.515
1018.14,582.662
992.636,585.299
1005.83,580.9
1015.51,603.323
941.179,533.833
1054.65,612.556
954.392,547.466
1007.59,596.291
999.678,572.989
977.249,566.392
980.772,539.111
948.653,536.914
1091.58,661.817
949.975,527.68
860.268,476.222
928.429,535.156
831.687,453.8
937.225,544.385
980.772,551.861
979.014,571.67
882.704,505.697
1118.4,676.348
963.184,561.558
960.108,552.74
1012.87,574.308
847.517,458.638
995.28,583.981
1033.53,597.609
1034.85,594.093
1022.54,583.981
806.187,436.192
1028.7,610.798
924.035,510.532
1026.5,599.807
875.67,481.94
975.934,552.74
785.963,419.926
897.652,517.128
928.429,540.43
1179.54,697.892
879.189,485.456
930.63,517.568
1095.54,639.394
1001,561.118
843.998,432.676
971.54,549.664
895.894,522.402
972.419,556.7
1063.44,628.842
1089.82,636.313
901.61,496.448
1050.69,613.435
1035.29,583.102
1110.05,641.152
950.854,536.914
1063.01,626.64
949.975,563.316
1061.69,634.555
880.068,495.129
1037.49,615.637
1026.5,590.573
910.841,499.528
964.059,550.543
1059.49,631.918
935.463,529.438
916.997,532.954
1018.14,582.662
1042.33,629.721
1069.6,632.797
947.335,539.99
1069.16,634.116
986.041,578.263
965.824,535.595
953.953,550.543
1061.25,607.282
1008.91,598.488
862.041,466.549
955.263,535.595
1064.76,611.238
1030.01,613.435
897.652,500.847
1003.63,588.815
1048.5,613.435
1066.08,621.366
913.042,526.362
877.427,506.137
1087.19,632.797
1000.12,561.997
949.975,551.861
804.861,435.752
845.316,464.352
950.854,531.196
1095.98,659.615
885.784,481.501
930.19,536.914
748.567,401.459
895.894,512.729
971.101,537.353
1095.98,661.817
1092.9,661.377
843.119,465.231
938.982,528.12
981.211,575.626
1016.39,584.42
1071.8,627.959
1088.07,645.108
1023.86,594.533
999.23,588.376
1015.95,562.876
1079.27,628.842
1022.1,590.573
977.249,560.216
953.49,526.801
944.698,511.411
1017.27,560.216
1042.33,607.282
833.888,449.405
917.44,508.334
1057.73,608.161
930.19,532.515
1089.38,640.273
831.687,466.11
933.266,528.559
945.138,530.317
1016.82,582.223
758.681,411.572
1036.6,598.049
1001,565.953
1001.88,562.437
852.794,464.791
1088.95,653.462
1041.45,604.645
918.319,533.394
907.766,478.424
1083.67,636.753
800.463,444.986
980.772,581.779
1014.62,569.469
1088.51,620.048
990.007,570.788
903.807,505.258
995.723,566.832
924.035,539.111
1048.94,608.161
901.171,510.971
920.955,512.729
1030.89,595.412
994.836,563.316
896.333,507.455
1053.33,621.366
1053.77,641.152
1048.94,617.411
1041.89,612.996
1014.19,603.766
929.747,526.362
808.387,442.349
938.982,528.559
1081.47,631.479
1016.39,597.17
928.868,536.914
872.59,485.456
955.263,547.906
986.488,568.59
876.109,473.146
1157.11,694.372
990.886,553.18
1042.33,587.057
1061.25,616.516
956.15,538.232
944.698,550.543
929.747,550.982
880.068,483.259
858.067,459.517
936.346,532.075
934.145,529.878
785.963,419.043
976.817,576.505
1067.84,622.245
1080.59,619.169
860.707,476.222
1141.29,680.304
958.351,542.188
894.136,505.697
869.075,475.783
979.446,558.018
888.42,498.645
745.491,385.177
954.392,543.946
1099.5,641.592
1120.16,660.498
1074.44,633.237
1071.8,643.35
1030.89,606.403
1089.38,653.902
978.575,572.11
979.446,540.869
830.809,470.948
863.359,458.638
888.42,496.008
931.948,536.035
957.029,548.784
1074.88,626.201
908.205,503.484
1023.41,574.747
1134.67,673.707
853.226,463.912
764.837,399.701
942.058,541.309
1177.34,681.622
851.911,489.416
1069.6,609.919
932.387,553.619
982.09,571.227
884.901,488.537
1065.64,616.076
868.196,499.968
1066.96,642.471
1014.19,591.013
898.091,496.887
1048.06,601.125
1000.56,560.655
871.272,488.976
1008.47,574.747
974.616,560.216
925.353,510.092
997.481,563.755
1127.2,666.212
1072.24,631.918
893.258,496.448
975.495,560.655
899.413,511.85
892.818,488.976
1033.53,600.686
1063.88,636.753
837.403,484.577
1087.19,642.031
1186.13,698.331
1014.62,587.936
1020.34,587.497
989.567,565.074
984.73,569.909
1151.4,678.106
1042.77,603.323
953.953,547.026
1108.73,671.05
1033.09,594.533
1033.97,605.524
1055.53,614.758
956.589,540.43
731.423,375.065
1021.66,582.223
874.352,481.94
1070.92,622.245
1049.38,614.318
1059.93,613.875
841.801,480.182
896.333,496.008
1004.08,582.662
981.211,573.429
974.177,558.897
895.455,508.334
905.129,514.491
867.757,476.662
873.034,503.044
891.057,491.613
1033.97,588.376
990.439,568.59
916.997,534.716
1078.39,642.91
914.8,515.81
987.367,561.558
1001.43,595.412
1006.71,579.142
1032.65,603.766
918.758,521.963
1047.61,595.851
997.481,571.67
1057.73,626.201
1012.87,580.9
763.958,401.459
886.663,506.137
830.809,451.602
1127.64,653.023
1054.21,629.281
1066.52,619.169
1050.69,627.519
969.34,561.118
962.745,541.309
1132.03,670.607
907.326,518.447
970.222,569.909
1099.94,619.169
943.38,531.196
795.194,437.51
1207.24,728.226
1011.11,585.739
911.724,521.523
985.17,547.466
906.008,492.053
1006.27,591.013
1053.77,611.677
1104.77,644.229
1033.53,620.487
781.125,449.844
1065.64,624.003
1019.9,592.331
893.258,505.258
1019.9,602.883
1052.89,624.882
1033.97,589.255
974.616,547.906
884.462,507.455
996.602,567.271
1144.36,660.055
857.188,476.222
1112.69,638.511
912.163,507.455
1126.76,678.106
977.696,554.938
912.603,498.206
890.178,505.697
909.963,512.729
1002.32,569.469
1007.15,587.057
983.412,569.029
1032.65,593.214
894.576,513.612
1082.79,638.955
858.95,494.25
896.333,488.093
1084.99,639.833
1118.84,659.615
860.268,464.352
944.698,563.755
1087.19,650.825
1125,667.97
916.557,514.931
904.246,513.173
1088.95,640.273
1063.01,632.358
989.128,549.664
905.568,502.605
1086.75,634.555
953.051,546.147
1028.26,591.013
898.091,510.971
1007.59,589.255
1100.82,650.825
942.497,529.438
1101.26,638.955
1160.19,693.053
889.738,488.976
931.509,532.954
1055.09,613.435
874.352,486.775
1018.14,586.178
914.36,523.725
887.981,506.576
965.824,554.059
752.965,397.06
968.453,547.026
1039.69,591.013
1132.47,656.099
1040.57,619.608
1092.9,654.341
946.456,539.111
1045.84,616.955
1083.67,630.6
902.489,526.801
991.764,564.634
1039.25,616.955
975.048,547.906
1003.2,588.815
960.987,556.7
1005.39,556.7
962.745,555.821
932.387,529.878
1090.7,614.758
934.145,513.612
1024.3,611.677
1017.27,603.323
1058.61,615.637
920.516,534.273
1009.35,572.549
947.774,537.793
877.427,489.416
830.369,460.396
960.987,528.559
986.041,584.42
946.895,539.551
997.481,589.694
999.678,589.255
1011.99,581.779
898.974,504.363
881.386,499.528
971.54,558.018
935.463,553.18
881.825,486.775
865.995,481.94
984.73,536.914
1059.93,633.676
1002.76,587.057
938.982,521.523
1045.84,589.694
978.575,558.458
920.955,524.164
834.767,442.788
1100.38,647.305
954.392,538.232
890.178,483.698
923.152,511.85
976.378,569.469
881.386,517.128
1036.6,590.134
1013.75,590.134
902.049,512.29
963.184,547.026
909.963,514.931
1101.7,649.063
969.779,522.402
996.602,574.308
1065.64,636.313
804.861,437.51
1016.82,580.021
961.426,550.543
879.189,489.855
1116.2,676.348
1001,585.299
1090.7,633.676
1013.31,591.892
944.259,557.139
1004.95,588.815
1021.22,594.533
869.075,485.017
992.636,552.301
959.661,565.513
1086.31,655.22
951.733,519.765
1029.14,602.883
1191.4,704.045
992.204,571.227
1038.37,588.376
1063.44,632.358
939.861,547.466
979.446,561.558
905.568,489.416
1004.95,589.694
1058.61,628.402
931.948,525.922
1077.95,639.833
985.609,554.938
964.946,559.776
956.15,543.067
1051.13,649.507
1003.63,585.299
960.108,532.515
1035.29,588.815
975.495,557.139
1039.25,616.955
1077.07,638.955
866.435,489.416
1001.88,580.021
1159.75,698.331
893.697,496.008
975.934,550.543
1022.54,602.444
938.104,525.043
934.584,539.99
1026.06,601.565
873.034,492.932
1013.75,594.972
949.096,562.437
1048.06,619.608
924.474,509.213
1069.6,613.435
890.178,490.734
893.258,491.174
1015.51,574.747
840.922,486.335
1031.33,612.996
1055.97,637.632
981.643,549.224
836.964,490.734
843.998,473.146
1040.13,594.533
977.696,587.936
965.824,548.784
848.828,452.921
1092.9,642.031
1057.73,624.443
836.085,454.239
1184.38,711.96
994.836,583.541
974.177,565.513
957.911,543.067
922.273,531.636
895.894,510.971
1069.6,613.875
908.205,502.605
997.033,580.461
984.291,548.345
856.309,490.734
1090.26,653.902
916.557,515.37
1017.7,587.936
968.453,546.147
903.368,496.008
977.696,558.897
872.151,463.033
913.921,508.774
1085.43,639.394
1084.99,640.273
1015.95,578.703
928.868,523.725
1058.17,598.049
1117.08,643.35
972.851,532.075
891.057,500.847
1061.25,617.85
989.128,551.861
850.154,453.8
910.841,505.258
1130.28,656.978
883.144,491.174
1096.86,641.152
928.429,530.317
998.799,574.308
969.779,547.466
883.144,498.645
926.671,545.708
882.704,481.061
891.496,502.165
1060.37,621.366
974.616,571.227
1023.41,580.461
829.49,473.585
981.643,575.187
1020.78,583.102
984.73,576.945
1060.81,616.516
992.204,554.059
1035.73,588.815
1059.93,642.031
1148.76,671.49
893.697,486.775
1048.94,597.609
1068.72,614.318
1083.23,627.959
907.326,496.887
1009.35,561.558
1020.78,572.549
1172.07,727.786
1034.41,583.541
751.647,409.374
900.292,513.612
966.703,558.018
866.878,481.94
865.556,470.948
1028.26,593.214
884.022,499.528
969.779,575.187
1013.31,589.694
971.98,558.897
1125.44,675.026
974.177,554.498
1054.65,613.875
894.576,520.644
983.412,564.195
1099.94,657.857
1087.63,643.35
881.386,486.335
1063.01,628.402
1046.74,604.206
936.785,541.309
1133.79,674.147
851.911,474.025
1022.98,590.134
1041,597.609
1005.39,570.348
1030.89,589.255
1034.85,612.117
1055.09,615.637
1079.27,640.713
914.8,514.052
1029.14,591.452
1044.96,583.541
1033.97,599.807
957.911,543.946
862.92,470.948
876.109,486.335
803.111,444.986
917.879,509.213
828.172,448.526
819.376,457.759
1111.37,662.696
920.955,540.43
809.259,418.604
1019.46,583.981
990.886,558.458
928.429,518.886
850.154,502.165
932.387,515.81
948.214,529.878
945.577,537.793
910.841,501.286
939.861,542.188
1063.01,626.201
959.229,558.018
1003.2,579.142
986.041,564.195
854.112,464.791
813.653,443.228
1085.87,650.825
960.108,548.345
980.772,569.469
839.161,472.267
982.973,572.11
860.707,477.984
749.889,370.226
1110.93,645.987
894.576,487.654
1064.76,616.516
1063.88,626.64
1121.48,646.426
936.346,515.37
978.575,557.579
852.351,466.993
1084.99,620.927
1045.39,612.996
1025.61,591.892
1055.09,623.124
1015.07,598.488
883.144,478.863
1003.63,580.461
927.55,519.765
995.28,594.533
1188.33,697.892
898.974,504.363
1036.17,617.411
1036.17,609.48
870.393,491.613
866.435,484.138
1045.84,594.533
910.841,517.568
1015.07,612.996
953.49,537.793
904.69,500.407
894.136,507.895
1023.41,584.42
948.653,521.084
1023.86,587.936
1071.36,624.003
1066.96,639.394
1191.85,703.166
992.204,557.139
969.34,549.664
851.025,462.594
874.791,499.089
979.446,569.029
1015.51,588.376
1003.63,599.807
870.393,474.464
1182.18,706.242
1087.19,647.745
957.911,550.543
1107.41,638.072
999.23,591.892
993.961,572.549
944.698,538.672
857.62,471.827
967.143,548.784
1023.86,615.637
928.429,519.765
1105.65,664.893
935.903,536.035
910.402,512.729
1095.98,647.305
1116.64,658.736
987.367,589.255
909.963,515.81
1080.59,646.866
997.92,576.505
917.879,524.604
1161.07,697.892
1141.29,684.699
913.042,509.213
911.285,509.653
936.346,536.035
1023.86,598.488
973.737,585.299
1014.62,591.452
1044.08,597.17
953.49,541.309
935.463,530.757
1109.17,664.893
818.498,442.349
1034.85,616.516
878.746,492.053
1119.28,690.856
918.319,502.165
1051.57,628.402
843.998,469.63
1139.09,680.304
981.643,552.74
939.861,545.268
936.785,516.689
1245.94,757.7
1000.56,566.832
1139.97,677.227
1039.25,625.322
1108.29,658.297
961.426,538.672
904.246,496.887
1082.35,648.184
916.557,514.052
916.557,515.37
1022.98,600.246
968.453,523.725
909.963,512.29
931.948,521.523
966.703,543.946
1045.39,592.775
915.679,502.605
939.422,554.059
1030.89,587.497
998.359,567.711
975.934,536.035
1041.89,599.807
893.258,502.605
1115.32,656.099
1020.78,566.392
1076.2,647.305
997.033,591.013
1115.32,663.135
995.28,550.543
988.685,560.655
906.887,512.29
843.559,462.594
1037.05,591.452
993.083,566.392


==> data/variability_calibration/nmos_red.csv <==
526.5,221.119
545.845,235.211
579.259,258.956
598.188,273.024
631.602,296.781
650.507,310.41
684.376,334.591
703.2819999999999,348.683
737.139,372.863
756.045,386.496
789.474,410.693
808.3870000000001,423.882
841.801,448.062
860.707,461.71500000000003
894.576,485.896
913.482,499.968
947.335,524.164
966.2560000000001,537.793
999.678,561.997
1018.58,575.187
1052.01,599.367
1070.92,612.996
1104.77,637.632
1123.68,651.265
1157.56,675.465
1176.8999999999999,689.537
1210.76,713.718
1229.66,727.347
1263.09,751.543
1315.41,788.937
1334.3400000000001,802.569
1368.19,827.19
1387.53,841.258
1421.41,865.454
1439.8700000000001,878.644
2545.09,1516.719


==> data/variability_calibration/pmos_black.csv <==
1994.54,189.478
2897.2599999999998,880.942

==> data/variability_calibration/pmos_circles.csv <==
2317.68,441.907
2325.71,443.596
2422.94,530.679
2452.95,549.724
2450.41,550.566
2428.86,558.174
2399.67,526.452
2393.76,504.897
2368.39,483.764
2554.41,645.282
2386.57,512.082
2405.17,527.722
2521.86,607.644
2249.61,402.154
2598.81,684.588
2397.56,517.155
2384.46,526.452
2404.32,517.578
2365.01,479.114
2381.5,479.96
2466.05,580.153
2448.72,546.343
2327.4,445.288
2430.13,525.61
2464.79,564.517
2486.76,590.735
2430.54,525.61
2501.99,599.189
2447.03,561.136
2388.68,504.054
2463.1,552.682
2336.27,451.627
2508.33,615.671
2544.26,638.919
2211.55,372.99
2350.22,466.42
2377.69,504.054
2569.2,630.465
2585.28,665.145
2453.79,573.391
2521.86,602.147
2486.34,579.311
2415.33,532.815
2374.31,498.981
2393.76,515.044
2344.72,501.093
2305.4,452.473
2343.88,457.966
2285.54,407.227
2463.1,575.93
2392.07,514.197
2490.15,580.153
2204.36,355.223
2358.67,462.616
2455.06,559.021
2489.72,570.433
2337.12,447.823
2320.64,441.484
2441.11,531.968
2395.87,503.208
2496.08,579.73
2423.79,540.846
2516.37,600.455
2431.4,533.661
2295.68,430.918
2425.48,548.877
2483.38,602.147
2462.24,575.083
2377.27,485.876
2480.85,590.312
2404.32,504.054
2373.89,507.435
2458.87,561.978
2495.65,561.978
2276.24,439.368
2352.76,494.331
2454.22,558.174
2372.62,515.886
2280.04,419.059
2441.96,559.444
2350.22,506.166
2347.68,471.917
2492.26,593.27
2362.9,474.875
2400.1,516.309
2465.21,564.517
2332.47,449.515
2329.09,467.69
2501.57,598.766
2466.05,578.041
2472.81,561.555
2392.49,501.939
2370.93,498.981
2333.74,481.23
2337.96,452.473
2459.71,577.618
2364.59,493.907
2408.99,534.084
2179.42,344.234
2607.68,664.302
2443.22,531.968
2597.54,663.879
2278.35,419.482
2314.28,450.781
2481.69,578.887
2405.17,481.23
2353.6,480.383
2540.46,616.941
2497.77,589.888
2411.11,514.621
2616.56,676.134
2302.02,440.215
2306.25,445.288
2509.18,613.983
2346.84,472.336
2357.41,486.299
2376,511.24
2405.17,536.619
2552.72,627.084
2406.46,525.61
2338.81,455.008
2527.78,599.189
2479.58,588.623
2438.58,525.61
2437.31,556.063
2259.76,384.402
2391.22,512.082
2480.85,588.623
2253.41,404.265
2291.03,429.648
2340.92,478.268
2302.86,444.019
2512.98,593.693
2377.27,473.606
2468.58,595.808
2388.68,501.939
2515.52,617.364
2376.42,500.669
2268.63,419.482
2416.6,535.349
2310.9,463.886
2521.44,627.93
2404.32,508.278
2347.68,489.68
2455.49,573.391
2488.88,592.004
2539.61,636.384
2472.39,584.38
2336.69,463.463
2445.34,560.29
2373.04,526.875
2458.02,564.517
2380.65,508.278
2458.45,550.143
2383.61,488.838
2257.22,422.444
2286.38,421.597
2382.34,519.267
2562.01,630.888
2459.29,568.74
2379.81,516.732
2458.87,570.01
2480.85,569.587
2541.72,624.972
2225.08,386.514
2460.56,572.125
2460.56,563.248
2365.44,486.722
2403.9,535.349
2460.13,571.279
2509.18,612.713
2382.34,523.071
2475.35,567.475
2257.64,403.846
2465.63,572.545
2385.3,505.743
2433.51,564.094
2396.29,516.732
2510.87,612.713
2480.85,584.803
2436.47,537.465
2225.92,372.144
2515.52,611.867
2248.34,411.874
2350.64,489.261
2441.54,538.311
2463.1,562.825
2438.99,544.65
2367.55,466.844
2477.89,577.195
2448.3,528.145
2497.34,608.063
2372.2,507.012
2387.42,525.61
2341.34,455.431
2502.42,590.735
2366.7,493.061
2277.93,403
2595.43,710.387
2421.25,549.301
2238.62,372.567
2472.81,588.623
2304.14,441.484
2437.73,538.734
2350.22,455.854
2440.69,575.083
2500.73,588.623
2250.03,386.514
2528.2,597.497
2330.78,468.113
2475.35,574.66
2317.68,435.145
2391.22,521.383
2480.85,596.654
2406.88,494.754
2435.62,536.619
2498.61,606.797
2488.03,564.936
2394.6,507.012
2395.45,530.679
2311.74,441.907
2477.04,570.856
2384.03,487.568
2329.51,454.585
2281.31,425.421
2323.17,464.309
2347.26,476.564
2449.99,540.846
2397.56,523.071
2438.99,590.735
2301.6,425.421
2437.31,559.021
2452.53,575.506
2503.26,611.448
2419.14,517.578
2394.6,509.124
2390.38,501.516
2480,566.629
2277.08,408.069
2409.84,529.414
2490.99,565.783
2484.23,591.581
2340.08,497.712
2317.25,433.876
2345.57,465.574
2505.8,587.354
2417.86,532.815
2412.8,540
2294.84,430.072
2343.88,474.875
2602.19,673.176
2393.76,501.939
2373.04,459.658
2336.27,449.515
2463.94,562.401
2422.09,548.031
2403.9,518.425
2382.34,515.463
2384.88,496.023
2510.45,609.755
2374.73,491.373
2478.31,567.898
2472.39,592.004
2380.23,478.691
2582.3,649.509
2340.92,460.928
2544.26,634.269
2422.52,531.526
2413.64,517.578
2386.99,530.679
2451.68,554.37
2408.15,529.837
2422.52,540
2482.11,581.422
2431.4,540
2446.19,553.105
2452.95,557.332
2364.17,494.331
2332.89,457.966
2492.26,592.427
2343.03,472.759
2521.44,597.074
2381.07,500.25
2477.46,575.083
2335.43,467.267
2402.21,516.732
2349.8,476.14
2335.43,466.844
2345.99,476.987
2537.5,631.734
2326.13,450.781
2381.07,502.785
2473.66,542.115
2352.76,457.124
2371.78,457.966
2281.73,416.947
2476.62,590.735
2364.17,474.875
2446.61,546.762
2387.42,493.061
2296.11,426.69
2556.52,647.393
2443.65,533.661
2534.12,634.269
2565.39,634.692
2392.91,526.875
2461.83,597.074
2519.33,617.787
2365.01,506.589
2361.63,501.516
2501.15,583.957
2537.5,625.818
2418.29,525.61
2373.47,509.547
2259.76,415.255
2424.63,535.773
2348.53,482.918
2392.91,501.516
2407.72,524.764
2594.15,671.911
2297.37,446.134
2351.91,486.722
2316.83,447.823
2314.28,470.648
2346.41,473.606
2367.97,495.6
2443.22,553.947
2338.81,466.42
2410.26,514.197
2359.94,484.611
2326.97,479.96
2355.72,463.039
2299.06,435.564
2221.27,340.852
2432.24,515.886
2358.25,457.543
2510.87,616.094
2469.86,550.143
2458.02,538.311
2501.57,609.755
2444.92,537.888
2344.3,472.336
2452.53,561.978
2414.91,543.804
2514.67,620.322
2261.87,432.183
2465.63,589.046
2515.52,600.035
2373.04,501.516
2409.84,529.414
2369.24,498.558
2377.27,509.124
2526.51,637.231
2608.94,668.949
2421.25,539.154
2641.07,711.652
2303.29,436.41
2440.27,568.74
2368.82,516.732
2425.9,572.968
2375.16,496.023
2373.04,504.897
2550.6,641.477
2359.52,471.071
2286.38,436.41
2513.41,594.116
2500.3,614.829
2408.15,530.679
2319.79,469.378
2449.14,547.608
2575.11,665.991
2480.85,572.125
2273.27,406.381
2537.92,630.888
2357.83,452.473
2324.44,457.124
2479.58,582.268
2396.29,486.299
2332.47,493.907
2304.14,446.977
2444.07,561.978
2517.21,591.158
2478.73,591.581
2435.2,532.392
2401.79,531.526
2527.36,607.644
2480.42,557.751
2379.38,496.023
2343.88,461.77
2479.58,592.85
2510.45,627.507
2442.38,547.608
2247.5,396.661
2444.92,522.648
2575.54,655.002
2444.5,552.682
2367.13,512.505
2516.79,608.486
2348.95,465.997
2431.4,542.539
2512.14,599.189
2408.15,507.855
2351.07,474.029
2537.07,614.829
2384.46,512.928
2348.11,452.896
2447.03,548.031
2517.63,598.766
2367.97,502.785
2244.54,378.906
2422.09,547.608
2413.64,531.968
2291.46,437.257
2417.86,548.877
2328.24,449.092
2430.97,539.154
2429.28,550.143
2406.46,528.145
2286.8,407.65
2442.38,556.909
2356.56,504.474
2393.33,516.309
2533.69,616.941
2442.81,536.196
2324.02,451.204
2448.3,580.576
2456.33,589.888
2535.81,622.437
2454.64,559.867
2514.67,590.312
2495.65,618.633
2401.36,507.855
2403.05,550.143
2412.37,529.414
2422.09,520.113
2635.16,692.197
2508.76,575.93
2387.84,521.383
2468.17,572.545
2460.56,553.528
2411.11,520.113
2361.63,455.008
2399.67,514.621
2370.93,486.299
2328.24,466.844
2360.79,472.336
2241.57,392.434
2496.08,602.57
2408.99,517.578
2312.59,464.309
2468.17,576.772
2352.34,449.938
2419.56,500.25
2583.57,674.022
2412.37,527.298
2389.53,504.897
2413.64,527.722
2249.61,388.63
2452.1,548.877
2477.89,593.27
2442.38,546.343
2478.73,583.534
2392.49,493.907
2474.92,581.845
2400.52,519.69
2482.54,585.226
2359.94,492.219
2381.92,504.897
2340.5,448.669
2498.61,580.153
2378.11,488.415
2580.19,663.456
2477.04,587.777
2406.03,526.033
2420.83,528.568
2276.66,436.41
2469.01,567.898
2382.77,519.267
2326.97,462.193
2573,662.61
2321.9,477.849
2443.22,553.947
2460.13,558.597
2457.6,555.216
2265.67,397.08
2431.4,543.381
2426.31,535.773
2335,465.151
2474.08,571.279
2456.33,540.846
2280.89,423.286
2244.54,404.688
2526.09,617.787
2486.34,575.506
2452.95,561.136
2456.33,562.825
2354.03,470.225
2345.99,464.309
2349.8,484.611
2607.68,694.324
2622.9,688.393
2468.17,564.936
2359.1,482.918
2224.65,349.307
2404.32,518.425
2454.22,550.143
2481.26,571.279
2494.81,583.115
2389.11,504.897
2411.52,517.578
2388.26,517.155
2422.52,535.349
2334.58,453.743
2458.87,550.989
2507.91,614.406
2403.48,507.855
2355.72,515.886
2405.17,539.154
2276.66,425.844
2433.93,558.597
2348.95,452.896
2407.29,531.968
2454.22,548.031
2280.46,456.701
2470.28,559.021
2255.53,383.133
2299.91,433.029
2366.7,496.865
2662.21,713.345
2398.83,531.103
2394.18,515.463
2447.45,542.539
2211.97,367.058
2441.11,550.143
2368.39,505.32
2359.94,501.093
2398.83,506.166
2453.37,559.444
2468.17,577.618
2449.14,562.401
2420.83,548.031
2348.95,467.267
2174.78,353.534
2470.69,559.867
2456.33,547.185
2293.15,443.172
2525.24,616.094
2453.79,540
2479.58,582.268
2341.34,465.574
2366.28,512.928
2500.3,576.772
2306.25,458.389
2362.9,471.917
2338.38,493.061
2433.93,538.734
2395.45,513.351
2393.76,525.61
2447.03,545.496
2353.18,480.806
2610.22,671.064
2463.52,572.125
2406.88,529.414
2542.15,628.776
2423.79,533.238
2448.72,571.702
2538.34,642.743
2518.9,595.808
2445.76,538.734
2391.64,520.96
2559.48,649.086
2594.15,664.725
2404.32,539.154
2350.64,469.801
2433.51,535.349
2384.03,518.425
2390.8,538.311
2360.79,490.949
2497.34,631.311
2501.15,610.179
2571.31,662.187
2462.67,571.702
2389.95,528.568
2397.56,502.362
2375.58,474.875
2620.78,696.017
2357.83,503.208
2348.11,475.298
2529.47,638.919
2517.21,617.364
2456.75,561.136
2430.13,523.071
2432.24,529.414
2425.05,537.888
2427.59,534.507
2558.21,644.859
2278.77,431.341
2431.4,544.227
2466.05,580.999
2452.95,541.269
2285.54,420.328
2339.65,463.039
2480.85,594.962
2703.64,776.765
2492.26,575.93
2465.21,553.528
2284.69,408.916
2386.99,486.299
2303.29,447.4
2520.17,601.724
2281.31,408.916
2451.68,582.268
2442.38,569.587
2475.77,596.654
2534.12,611.025
2515.1,633.003
2474.92,551.835
2304.14,434.299
2390.8,520.113
2278.77,416.524
2496.08,575.083
2490.57,584.38
2477.89,592.427
2309.2,427.114
2332.89,439.791
2418.29,531.526
2499.88,589.046
2422.09,541.269
2338.38,449.938
2435.2,513.774
2310.47,429.648
2479.58,584.803
2332.89,466.844
2318.1,455.854
2373.89,487.568
2229.32,355.646
2515.52,605.105
2376,515.463
2290.61,441.907
2274.55,432.606
2525.66,601.724
2328.66,432.183
2484.23,586.084
2413.64,519.69
2405.59,532.392
2407.29,528.145
2479.15,589.888
2480.85,560.29
2429.28,553.947
2419.56,549.301
2515.1,626.661
2476.62,616.941
2408.57,528.145
2381.07,491.796
2392.49,498.981
2549.76,614.829
2399.25,521.383
2406.88,513.351
2369.66,497.288
2510.02,627.93
2419.56,540.846
2255.11,400.884
2323.17,468.955
2490.99,585.226
2272.86,413.989
2541.3,627.507
2285.11,424.998
2532.85,602.147
2455.49,552.682
2526.93,607.644
2402.63,529.837
2430.97,533.661
2386.99,528.145
2337.54,469.378
2366.28,464.309
2443.22,545.496
2359.94,482.495
2441.11,551.835
2149.42,316.339
2412.8,530.256
2504.53,600.035
2553.56,642.743
2474.51,569.587
2369.66,489.68
2501.99,580.576
2486.76,557.332
2238.2,373.836
2281.73,431.76
2408.99,526.875
2314.7,454.162
2310.47,420.751
2429.28,564.094
2316.83,441.907
2442.38,556.486
2438.99,556.909
2417.02,548.877
2334.16,449.938
2444.5,563.248
2478.31,585.226
2393.76,542.958
2444.92,526.452
2358.67,474.029
2433.93,541.269
2379.38,483.341
2444.5,570.433
2447.88,557.751
2363.32,492.219
2319.79,450.358
2330.78,449.515
2473.24,582.268
2399.25,509.547
2445.76,557.332
2416.18,513.351
2314.7,472.759
2285.11,427.537
2408.57,521.383
2322.33,454.585
2193.38,367.905
2359.1,489.68
2508.33,611.448
2516.37,621.168
2456.75,583.115
2324.86,440.638
2291.03,446.977
2313.43,444.442
2389.95,499.404
2503.26,573.814
2396.29,509.547
2424.2,533.661
2406.88,522.648
2445.34,545.919
2263.14,409.339
2309.2,438.103
2462.24,554.37
2519.75,604.259
2326.13,455.854
2349.8,469.801
2458.87,531.526
2578.5,666.837
2389.11,501.516
2535.81,612.29
2532.43,621.168
2217.89,375.948
2429.28,533.661
2246.65,393.699
2320.21,444.442
2288.5,410.185
2493.11,594.962
2310.47,449.938
2378.11,515.886
2458.87,556.909
2436.88,513.351
2354.03,489.261
2437.73,547.185
2458.45,572.125
2309.2,446.977
2419.56,532.392
2444.07,547.608
2458.87,567.475
2581.46,657.117
2414.06,494.754
2455.9,573.814
2482.96,594.539
2277.08,425.844
2286.8,450.358
2355.72,458.812
2410.68,539.154
2390.38,517.155
2258.06,392.857
2456.33,569.164
2593.74,670.218
2503.26,593.693
2341.34,457.543
2433.93,548.031
2385.73,491.796
2269.04,403.846
2421.25,529.837
2384.88,499.827
2499.46,620.745
2335.85,458.389
2408.57,504.474
2362.48,475.298
2409.41,520.96
2289.76,428.802
2426.75,542.539
2381.07,496.865
2148.57,312.935
2462.67,583.115
2515.94,623.703
2459.29,574.66
2481.26,570.433
2327.4,464.309
2343.88,489.261
2425.48,533.238
2328.24,473.182
2365.44,496.865
2401.79,514.197
2419.56,517.578
2417.86,522.229
2381.07,508.701
2356.56,498.558
2491.41,587.354
2375.58,507.012
2394.18,523.494
2262.29,397.926
2416.18,520.536
2527.78,626.241
2398.83,515.044
2448.72,547.608
2285.95,420.328
2498.61,583.115
2396.29,496.865
2460.98,572.125
2495.65,591.581
2348.11,471.494
2417.02,542.115
2469.43,581.422
2276.24,422.863
2290.61,440.215
2326.97,458.812
2406.03,554.37
2306.67,447.823
2306.25,419.482
2444.07,546.343
2458.45,556.909
2372.2,487.145
2223.81,370.455
2346.41,480.383
2419.98,548.454
2501.57,586.507
2336.27,457.543
2539.19,611.025
2184.5,350.572
2468.17,601.724
2390.8,499.827
2289.76,424.152
2491.41,566.206
2319.79,460.928
2313.43,440.638
2406.03,518.425
2476.62,590.312
2415.33,531.526
2252.57,384.402
2361.63,496.446
2332.05,450.358
2160.41,317.605
2299.06,429.225
2627.13,671.911
2386.99,491.796
2359.94,476.564
2487.19,586.931
2492.68,584.38
2392.91,518.848
2374.73,483.764
2376.85,496.865
2459.29,582.692
2285.95,444.019
2422.94,530.679
2445.76,550.566
2419.56,529.837
2366.28,505.32
2544.26,603.417
2431.82,561.136
2207.74,370.032
2284.27,420.328
2465.63,577.618
2217.47,383.133
2574.27,639.765
2303.71,452.473
2476.62,555.639
2266.93,420.328
2343.46,447.4
2337.96,488.415
2469.86,575.506
2507.49,592.004
2589.09,682.477
2449.14,551.412
2450.41,567.052
2478.73,579.311
2446.61,555.639
2511.29,597.497
2385.3,529.414
2351.49,478.268
2463.94,578.464
2268.63,397.08
2539.61,618.21
2373.04,484.187
2385.73,496.865
2394.6,512.505
2406.03,512.505
2451.68,578.887
2231.01,372.99
2350.22,476.987
2449.56,564.517
2452.1,569.587
2390.8,520.113
2246.23,386.091
2395.87,511.24
2335.85,462.616
2289.76,420.328
2500.73,580.576
2234.82,346.345
2430.97,551.835
2493.53,568.74
2328.24,470.648
2460.56,539.154
2574.27,662.61
2369.24,495.177
2537.5,634.692
2396.71,493.907
2443.22,546.762
2410.26,537.888
2488.45,571.702
2518.9,608.909
2376.85,499.827
2376.85,486.722
2493.11,592.85
2338.38,492.642
2436.88,578.041
2410.26,503.208
2371.35,509.97
2341.34,455.008
2296.52,446.553
2381.07,508.701
2560.75,644.435
2526.51,609.332
2354.87,460.928
2314.28,436.41
2536.23,611.448
2337.96,443.596
2299.49,425.844
2296.52,448.669
2211.55,379.329
2432.65,536.196
2359.52,485.457
2341.34,476.987
2397.56,523.917
2546.37,631.734
2393.33,522.648
2484.23,591.158
2299.06,414.835
2221.27,367.905
2430.13,517.578
2432.65,555.216
2344.3,465.997
2412.8,548.454
2395.45,490.103
2397.14,537.888
2416.18,543.381
2405.59,533.661
2510.02,582.268
2493.53,603.417
2389.95,504.897
2352.34,474.029
2250.03,406.381
2438.16,558.597
2457.18,570.01
2446.61,553.528
2494.37,598.343
2493.11,587.354
2266.93,430.918
2319.37,460.082
2437.31,550.989
2276.24,393.276
2378.11,484.611
2378.54,521.383
2344.72,485.034
2397.14,534.507
2469.86,568.74
2185.77,342.545
2203.52,362.408
2464.35,560.713
2419.98,518.425
2508.76,606.374
2435.2,553.105
2414.06,527.722
2372.62,484.611
2410.26,528.991
2252.99,414.835
2476.2,574.237
2386.57,511.659
2526.09,612.713
2318.1,426.69
2496.08,607.644
2441.96,530.679
2501.57,611.867
2349.8,458.812
2419.56,536.619
2503.68,612.713
2306.67,466.844
2452.53,560.713
2272.86,413.566
2453.37,551.835
2548.49,635.115
2384.46,516.732
2340.92,488.838
2486.76,580.153
2286.38,425.421
2466.05,576.349
2409.41,540
2343.46,497.288
2465.63,599.189
2388.26,502.785
2346.84,450.781
2310.47,465.997
2442.81,533.661
2379.38,493.907
2377.69,508.701
2276.24,419.482
2491.83,600.878
2380.65,496.446
2372.62,493.907
2532,636.384
2459.29,559.444
2417.86,515.463
2269.9,421.174
2328.66,450.358
2306.67,451.627
2651.21,721.376
2443.65,570.856
2391.64,512.928
2429.7,557.751
2404.32,500.669
2431.82,551.412
2477.89,588.623
2397.98,476.564
2374.31,513.351
2576.81,643.166
2314.7,462.193
2473.66,578.464
2455.9,559.021
2341.34,480.806
2500.73,593.693
2509.18,599.612
2340.08,465.997
2472.81,584.38
2453.79,563.248
2353.6,498.981
2357.41,497.288
2529.47,609.332
2522.71,610.179
2479.58,578.041
2410.26,512.505
2472.39,570.856
2622.9,701.509
2337.12,474.029
2299.49,441.061
2452.1,571.702
2320.21,455.431
2467.32,606.797
2363.75,511.24
2298.22,457.966
2542.99,605.105
2445.34,565.359
2373.47,484.611
2386.99,509.124
2457.6,571.702
2305.4,438.103
2348.53,481.23
2447.45,542.958
2387.84,509.547
2436.88,545.496
2400.94,515.463
2428.86,544.65
2271.16,422.021
2320.21,449.092
2444.07,548.454
2345.57,507.855
2396.71,522.229
2504.95,614.829
2276.66,429.648
2270.74,413.143
2435.2,556.909
2459.29,549.724
2285.11,429.225
2364.17,482.072
2364.17,481.653
2371.78,486.299
2336.27,480.806
2426.31,557.332
2415.33,543.381
2416.6,552.258
2517.21,598.766
2469.01,564.517
2395.02,527.722
2378.11,490.949
2308.36,465.151
2392.07,533.661
2333.31,455.854
2243.69,375.525
2399.67,499.827
2412.8,531.526
2427.17,539.577
2504.11,575.93
2426.31,540
2513.41,611.867
2449.56,557.751
2440.27,556.063
2466.47,582.692
2477.46,567.475
2581.03,657.959
2365.86,491.796
2505.37,580.576
2420.4,546.343
2442.38,512.928
2273.27,409.339
2332.89,470.648
2448.3,545.073
2509.18,592.427
2334.16,442.33
2399.67,529.414
2472.81,572.545
2417.86,537.465
2389.53,508.701
2340.5,463.039
2307.52,468.113
2423.36,543.381
2469.01,561.136
2354.87,496.023
2510.45,595.385
2477.46,586.507
2587.81,674.868
2408.15,520.96
2441.96,553.105
2485.92,588.2
2463.52,563.671
2285.95,415.678
2335,450.781
2384.88,522.648
2255.53,411.874
2462.24,566.206
2334.58,482.918
2456.75,557.332
2381.92,528.145
2467.74,552.682
2491.41,574.66
2350.64,495.6
2428.86,518.425
2381.92,491.373
2326.97,463.463
2507.91,603.84
2452.53,561.978
2414.91,515.044
2387.84,495.6
2390.8,520.96
2517.63,608.909
2328.66,454.585
2308.36,432.183
2444.5,560.29
2413.64,558.174
2462.24,566.629
2356.14,476.14
2452.1,553.528
2439.42,542.539
2274.55,410.185
2378.11,492.642
2472.81,573.814
2354.87,490.103
2390.8,507.012
2333.74,468.113
2438.99,573.391
2330.36,464.309
2449.56,542.115
2373.04,504.897
2284.69,417.793
2451.26,559.867
2381.07,483.764
2473.66,567.052
2306.25,425.844
2331.62,443.172
2488.03,583.115
2252.14,397.08
2414.91,528.145
2464.35,564.517
2365.86,482.495
2351.91,463.463
2441.54,532.815
2198.02,382.71
2404.74,510.816
2406.03,538.734
2303.29,422.863
2398.83,524.341
2521.44,642.324
2414.06,530.256
2385.3,520.113
2512.98,616.517
2566.66,657.959
2523.55,611.867
2474.51,585.649
2464.35,575.93
2382.77,496.865
2318.94,445.288
2440.69,566.629
2321.9,443.172
2490.57,602.147
2450.84,571.279
2266.52,411.031
2485.92,565.359
2335.43,460.082
2505.8,586.084
2421.67,542.958
2447.88,556.486
2351.49,471.071
2361.21,479.96
2403.9,533.238
2242.42,408.069
2416.18,518.848
2432.65,556.909
2370.09,486.722
2293.57,421.174
2464.79,577.618
2268.21,396.238
2355.72,494.754
2535.38,621.591
2405.59,520.113
2338.81,461.77
2432.65,544.227
2286.8,442.33
2458.45,562.825
2417.44,534.93
2365.01,485.876
2442.81,572.968
2508.76,597.497
2346.84,486.299
2406.88,522.648
2569.62,639.765
2408.15,513.774
2438.58,557.332
2462.24,575.083
2520.59,618.21
2521.86,646.128
2287.65,416.947
2537.92,636.384
2543.41,641.054
2443.65,570.433
2471.55,588.623
2363.32,465.151
2348.11,473.606
2392.07,501.516
2475.77,568.74
2443.22,556.909
2359.52,493.061
2487.19,577.195
2400.52,522.229
2531.16,613.56
2413.22,521.806
2438.99,527.722
2530.31,639.342
2497.77,586.931
2443.65,542.539
2403.05,524.764
2296.11,453.319
2356.98,477.41
2469.43,551.835
2506.22,599.612
2364.17,474.029
2494.81,588.2
2310.47,426.267
2351.91,487.568
2408.15,491.796
2384.88,498.558
2389.53,524.764
2432.65,546.762
2377.69,518.425
2420.83,531.526
2371.35,494.754
2413.64,530.679
2389.11,525.61
2392.91,508.278
2422.09,542.539
2406.03,495.177
2449.56,553.947
2319.79,479.114
2431.82,527.298
2498.19,594.539
2436.04,556.063
2556.1,638.073
2446.19,567.898
2373.47,481.23
2354.03,487.568
2482.54,596.654
2290.18,449.515
2422.09,547.608
2395.02,516.309
2366.7,476.987
2535.81,614.829
2377.69,510.816
2358.25,480.806
2406.03,517.578
2366.28,480.383
2540.46,627.084
2335,479.114
2447.88,541.269
2338.38,471.071
2525.66,610.602
2397.56,507.012
2593.31,666.414
2447.03,568.74
2488.45,605.528
2209.01,354.377
2492.68,585.226
2466.9,559.867
2301.18,432.606
2425.9,522.229
2508.33,567.052
2449.14,550.566
2463.52,589.465
2424.2,536.619
2328.66,468.536
2297.8,429.225
2497.34,583.534
2313.43,446.553
2370.51,473.606
2317.25,439.368
2418.71,526.033
2342.19,478.691
2467.32,597.92
2307.52,457.543
2497.77,599.189
2350.22,491.796
2400.52,515.044
2438.99,531.968
2438.16,548.031
2308.36,457.124
2410.26,522.229
2430.13,556.909
2391.22,504.474
2304.56,463.463
2304.97,447.4
2439.42,549.724
2295.26,440.215
2395.87,526.875
2393.76,491.796
2405.17,527.298
2332.05,448.669
2406.46,542.958
2503.68,586.084
2427.59,528.991
2325.28,443.596
2357.41,501.516
2495.23,589.888
2410.68,538.734
2334.16,466.844
2314.7,445.288
2472.39,588.2
2462.24,584.803
2313.86,443.172
2357.83,464.309
2447.45,568.321
2540.03,627.084
2526.93,616.094
2441.54,539.154
2326.97,480.383
2445.34,536.196
2444.5,564.094
2662.21,727.292
2496.5,605.951
2447.45,535.349
2326.55,482.072
2278.35,439.791
2551.87,638.073
2424.63,529.837
2430.97,557.751
2346.41,467.69
2288.92,424.998
2278.77,424.152
2396.71,518.425
2417.44,547.185
2406.88,496.865
2276.66,408.916
2354.45,478.268
2396.71,513.774
2449.99,538.734
2472.39,547.185
2354.45,445.711
2365.01,491.796
2563.28,636.807
2504.11,590.312
2365.86,482.495
2428.43,545.073
2297.8,434.722
2531.16,631.734
2444.5,551.835
2387.42,496.023
2365.01,482.072
2611.91,694.324
2352.76,474.452
2408.57,512.928
2415.33,513.774
2492.26,582.692
2299.91,452.896
2332.89,460.505
2440.69,565.783
2490.57,553.105
2314.28,449.938
2548.49,647.393
2365.44,508.701
2408.15,506.166
2320.64,433.453
2380.23,501.939
2451.26,553.947
2376.85,489.68
2481.26,602.147
2340.08,465.151
2485.07,589.888
2441.54,540.846
2343.46,467.267
2392.91,500.25
2542.57,635.961
2331.2,469.801
2363.75,521.806
2325.28,462.193
2327.82,465.151
2389.95,530.679
2480,581.422
2542.99,633.846
2432.65,537.888
2324.44,455.008
2385.3,516.732
2460.13,577.195
2544.26,630.888
2431.4,545.919
2387.42,508.278
2542.57,613.136
2255.53,411.454
2367.55,469.378
2373.89,476.564
2341.34,467.69
2432.65,535.349
2471.13,590.735
2443.22,578.887
2463.52,558.174
2506.64,583.957
2446.19,554.793
2461.41,567.052
2578.07,653.736
2393.76,529.837
2335.43,464.309
2357.83,471.494
2516.37,608.486
2262.29,412.297
2427.59,533.661
2468.58,576.349
2508.76,595.385
2405.59,517.155
2499.88,598.766
2603.46,668.949
2425.05,536.619
2282.15,414.835
2233.97,376.371
2303.71,443.172
2304.56,457.124
2375.58,508.701
2281.31,435.564
2419.56,546.343
2437.73,524.764
2534.96,641.901
2527.36,595.385
2488.45,586.507
2455.9,571.279
2387.84,508.701
2308.36,438.526
2459.71,555.639
2386.15,486.722
2298.22,442.749
2534.54,615.252
2641.5,697.282
2460.13,572.968
2247.07,373.413
2520.59,633.427
2359.1,469.801
2387.42,532.392
2403.48,528.145
2474.08,568.74
2349.8,471.494
2483.38,602.147
2275.39,433.029
2364.59,493.484
2488.03,579.73
2338.81,456.701
2374.31,476.987
2495.23,597.074
2408.57,517.155
2396.71,515.463
2434.35,528.568
2435.2,535.773
2276.24,418.216
2329.51,467.267
2466.9,565.359
2446.19,557.751
2517.63,619.052
2475.77,564.517
2318.52,448.246
2325.71,474.875
2503.68,626.241
2285.54,426.69
2240.73,381.867
2373.04,496.865
2376.85,495.6
2392.49,506.166
2401.36,523.071
2262.71,403
2352.76,475.721
2431.82,546.343
2266.1,427.956
2363.32,482.072
2349.8,482.495
2309.63,441.061
2403.9,512.928
2635.58,693.901
2370.93,483.341
2467.32,564.094
2309.63,438.526
2359.94,490.526
2307.94,434.722
2499.88,614.829
2491.83,582.692
2399.67,522.229
2414.91,542.115
2415.75,531.103
2499.46,603.84
2493.94,598.343
2493.94,585.226
2554.41,658.383
2439.42,539.154
2343.46,456.701
2378.96,497.712
2474.08,596.231
2309.63,457.124
2444.92,551.835
2387.42,499.827
2381.5,522.648
2360.79,482.072
2356.14,487.145
2474.08,580.153
2366.28,475.298
2390.38,506.166
2324.86,465.997
2395.87,510.393
2586.13,658.806
2468.58,582.692
2556.52,636.384
2285.54,411.031
2350.22,495.6
2321.9,449.092
2335.43,482.495
2396.29,520.113
2422.52,525.187
2274.13,418.216
2471.13,582.692
2398.4,531.968
2303.71,408.493
2458.45,558.174
2572.16,661.764
2220.85,383.556
2384.03,506.166
2476.2,586.931
2403.48,498.981
2451.68,537.888
2393.76,524.764
2351.07,475.721
2306.25,436.834
2340.5,491.373
2561.59,679.096
2324.44,457.124
2345.99,474.452
2467.32,575.93
2354.87,494.754
2337.12,479.96
2377.69,487.992
2389.95,495.6
2492.68,605.528
2403.9,512.928
2258.06,381.867
2534.54,626.241
2320.64,437.68
2475.77,570.01
2246.23,403.846
2404.32,514.197
2504.53,582.692
2471.97,582.692
2474.08,576.772
2413.22,519.69
2360.37,490.103
2359.52,485.876
2356.56,474.875
2490.99,603.417
2326.13,463.886
2524.4,636.384
2482.96,566.206
2304.14,444.019
2319.37,456.701
2564.97,633.846
2454.22,591.158
2317.68,467.69
2288.92,433.876
2450.41,554.37
2462.67,572.125
2343.88,477.849
2321.9,466.844
2421.25,513.774
2458.87,555.639
2293.99,426.69
2422.09,537.888
2390.38,505.32
2471.55,581.845
2390.38,519.267
2278.35,420.751
2489.3,582.692
2276.24,403.846
2246.65,398.773
2513.83,597.92
2439.85,554.793
2345.99,472.759
2487.19,586.084
2337.12,459.658
2458.45,572.968
2554.83,651.621
2433.09,546.762
2666.43,722.646
2440.27,542.539
2335.43,448.246
2290.61,416.101
2318.52,465.574
2285.54,438.103
2463.94,570.01
2367.13,502.785
2368.82,492.219
2444.5,573.814
2391.64,503.208
2340.08,483.341
2426.75,526.875
2377.27,510.393
2412.8,535.773
2439.42,525.187
2371.35,497.712
2462.24,569.164
2354.03,455.431
2460.13,547.608
2359.52,505.32
2377.27,516.732
2339.23,466.844
2444.92,568.74
2385.3,493.484
2430.97,540
2479.58,580.576
2543.84,636.807
2447.03,533.238
2396.71,534.93
2417.44,531.103
2378.54,516.309
2389.53,523.917
2376,493.907
2505.8,601.301
2447.88,562.825
2423.79,539.154
2445.34,578.887
2493.53,585.226
2529.47,621.168
2385.73,472.336
2357.41,502.785
2370.09,501.939
2408.99,509.547
2325.28,432.606
2413.22,524.764
2464.35,572.968
2531.16,603.84
2304.56,441.907
2423.36,528.991
2482.54,566.206
2418.29,518.848
2391.64,520.536
2486.34,613.56
2346.84,459.658
2362.06,490.526
2476.2,583.957
2400.52,512.928
2481.69,585.649
2291.03,430.072
2423.36,499.404
2380.65,500.669
2337.54,484.187
2537.5,627.084
2393.76,504.054
2414.06,529.414
2475.77,576.349
2268.63,430.918
2359.1,491.796
2286.8,416.101
2350.64,482.495
2460.56,589.465
2404.74,532.392
2383.61,508.701
2578.5,660.075
2392.07,489.261
2408.15,543.381
2300.33,457.543
2443.22,526.452
2381.5,511.24
2213.66,358.181
2404.32,522.229
2315.12,427.537
2311.74,457.966
2443.22,567.475
2405.59,521.383
2483.38,561.555
2339.23,475.298
2305.4,450.358
2478.73,578.464
2340.5,482.072
2423.36,524.341
2431.82,552.682
2450.84,556.063
2292.29,468.955
2395.87,521.806
2410.68,506.589
2320.21,434.722
2423.36,534.93
2350.22,492.219
2308.78,452.473
2479.58,589.465
2412.8,531.526
2255.11,413.566
2493.53,586.931
2394.6,501.516
2399.25,530.679
2472.81,567.475
2416.18,539.577
2362.48,494.754
2519.33,619.475
2359.1,493.484
2451.68,584.38
2357.41,495.177
2463.1,552.682
2356.14,471.071
2473.24,566.206
2476.62,567.475
2403.05,507.435
2544.68,657.959
2347.26,490.949
2314.7,471.917
2418.29,516.309
2542.57,664.725
2518.9,620.322
2341.77,457.543
2359.94,512.928
2440.27,546.343
2515.1,591.158
2265.25,403.423
2329.09,468.536
2501.99,592.004
2238.62,397.503
2340.5,477.41
2374.73,503.208
2434.35,540.423
2441.54,561.555
2471.55,583.115
2325.71,444.019
2507.49,593.693
2412.8,535.773
2404.74,501.939
2485.07,602.993
2254.25,408.916
2457.6,560.713
2403.48,521.383
2400.1,507.435
2444.07,537.888
2444.5,552.682
2495.23,567.475
2474.92,570.01
2349.38,484.187
2313.01,452.05
2365.86,479.114
2438.58,544.65
2365.44,470.225
2298.63,419.482
2403.9,490.526
2487.19,588.623
2340.08,468.113
2385.73,485.457
2543.84,613.56
2485.07,576.349
2252.99,383.133
2452.95,555.639
2281.73,415.255
2420.4,537.042
2406.03,521.806
2399.67,507.012
2478.31,585.226
2426.31,561.555
2483.38,569.587
2488.03,590.735
2313.86,448.246
2393.33,525.187
2375.58,484.187
2537.07,646.97
2433.93,559.021
2390.38,501.939
2412.8,540.423
2309.63,438.945
2432.65,526.452
2356.98,468.113
2344.72,501.516
2264.41,398.349
2455.06,544.227
2367.97,478.268
2386.57,500.25
2311.31,437.68
2493.11,576.349
2411.52,504.054
2404.32,501.939
2256.37,442.33
2347.26,454.162
2636.42,715.037
2507.06,611.867
2391.22,514.197
2515.52,609.755
2528.62,608.063
2358.67,480.383
2493.53,597.92
2405.17,543.804
2383.61,509.547
2405.59,524.341
2296.11,449.092
2429.7,537.465
2301.6,432.606
2426.31,558.174
2399.67,515.886
2297.37,447.4
2304.97,446.977
2472.81,568.321
2372.2,507.435
2370.09,489.261
2429.7,551.412
2275.82,422.863
2542.57,633.846
2375.16,494.754
2365.44,481.653
2365.86,477.41
2354.03,469.378
2349.38,489.261
2350.22,479.114
2275.39,422.021
2461.83,564.094
2348.11,468.536
2357.83,455.431
2333.31,460.928
2469.01,571.279
2520.17,603.84
2436.04,541.692
2530.74,631.734
2458.45,553.528
2533.69,616.941
2570.47,663.456
2270.74,419.905
2412.8,548.031
2597.96,649.086
2373.04,489.261
2390.8,496.023
2451.26,550.143
2485.49,621.591
2448.72,541.692
2453.79,549.724
2441.11,550.143
2462.24,553.105
2430.13,550.143
2299.06,438.103
2427.17,550.989
2378.96,500.25
2390.38,506.166
2498.19,586.084
2539.19,627.507
2329.09,478.691
2400.94,516.732
2419.14,540.846
2513.83,619.475
2384.03,512.082
2538.34,627.93
2653.75,686.704
2296.11,424.575
2501.99,582.692
2304.97,431.341
2367.97,501.516
2283.42,406.381
2447.88,537.888
2432.24,540.423
2509.6,599.612
2341.77,455.431
2313.43,449.515
2344.72,467.69
2356.98,493.907
2382.34,517.578
2499.04,579.73
2392.91,513.774
2462.67,561.555
2360.37,507.855
2244.12,383.133
2499.46,596.231
2356.14,500.25
2381.92,513.774
2515.52,617.364
2510.02,607.644
2350.64,461.347
2429.28,544.227
2395.02,545.073
2442.81,545.496
2461.41,556.909
2460.13,572.125
2363.32,477.41
2485.49,565.359
2366.7,484.611
2323.59,452.896
2310.47,462.616
2241.57,384.825
2395.45,497.712
2402.21,512.082
2529.89,611.867
2491.41,602.993
2383.61,510.393
2372.62,496.446
2351.07,499.404
2531.58,610.179
2181.96,335.356
2291.88,440.215
2463.52,573.814
2335.85,454.162
2350.22,492.642
2437.73,550.566
2416.18,531.103
2486.76,582.268
2392.91,504.474
2337.12,490.103
2431.82,534.507
2291.46,446.553
2446.61,559.867
2451.26,557.332
2285.54,427.114
2270.74,411.454
2374.73,520.113
2445.34,556.486
2312.16,462.616
2403.9,523.494
2437.73,553.105
2244.54,401.73
2271.16,425.421
2493.11,585.649
2501.15,594.116
2444.92,558.174
2380.23,508.701
2372.62,523.494
2354.87,484.611
2331.62,448.669
2426.31,535.349
2442.38,551.412
2286.38,438.945
2543.84,626.661
2362.48,506.166
2479.15,581.845
2310.9,485.457
2455.49,542.539
2346.41,493.061
2513.41,612.29
2244.12,395.815
2401.79,505.743
2440.69,562.401
2451.68,542.115
2197.18,370.032
2389.95,497.712
2267.79,414.412
2334.58,487.992
2295.68,441.061
2463.52,557.751
2482.96,570.433
2303.29,454.585
2469.01,569.164
2425.9,534.084
2393.76,523.071
2478.73,547.608
2435.2,543.804
2432.65,534.507
2399.25,505.32
2392.49,496.446
2482.96,567.898
2422.52,557.751
2371.35,482.918
2376,488.415
2391.22,482.072
2330.78,452.473
2510.45,607.644
2293.15,430.495
2367.97,463.039
2288.5,444.019
2350.22,493.061
2293.15,438.945
2408.99,499.404
2401.79,510.393
2474.08,578.041
2535.38,622.014
2322.33,438.526
2371.78,486.722


==> data/variability_calibration/pmos_red.csv <==
1984.54,189.478
2002.71,203.006
2034.41,226.697
2052.61,240.221
2085.15,264.327
2102.9100000000003,277.432
2135.02,301.522
2152.8,315.05
2184.92,338.741
2202.67,351.842
2234.82,375.948
2252.9900000000002,389.472
2285.11,413.143
2302.86,426.69
2335.43,450.781
2353.18,464.309
2384.88,487.568
2402.63,500.669
2434.35,524.341
2452.1,537.888
2483.8,561.136
2501.9900000000002,574.66
2534.12,598.766
2552.29,612.29
2584.43,636.384
2602.19,649.509
2633.89,672.753
2651.64,685.8580000000001
2683.36,709.964
2701.9500000000003,723.488
2733.65,747.159
2751.4100000000003,760.706
2783.54,784.374
2801.3,797.479
2833.0,821.161
2851.17,834.685
2882.89,858.376
2897.2599999999998,868.942

